Partial Alignment of Astrometric Position Excursions of International Celestial Reference Frame Quasars with Radio Jet Structures

Published analyses of very long baseline interferometry (VLBI) data for the sources included in the third International Celestial Reference Frame (ICRF3) catalog have revealed object-specific, excess astrometric variability and quasi-coherent trajectories as functions of time. A fraction of these sources show markedly elongated distributions of positions on the sky measured with diurnal observations. Here we apply a novel statistical and data-processing method to the diurnal position measurements stretching over 40 years to quantify the degree of elongation and its position angle, for each source with more than 200 data points. We find that 49\% of the examined sources have distribution elongations in excess of 1.3. Robust uncertainties of the directions of maximal astrometric dispersion are computed by the bootstrapping method, and the results are compared with a larger catalog of radio jet directions by Plavin et al. 2022. Nearly one-half of the sources with smaller position angle uncertainties are found to have astrometric position excursions from their mean positions aligned with the radio jet structures within $\pm 30\degr$.

==> reply1.txt <==
We thank the referee for these detailed and constructive comments and recommendations on our manuscript. Here follows our itemized reply addressing each point separately, and listing the corrections and changes made in version 2. The modified pieces of text are highlighted with a reddish color in the PDF copy of v2.


This work is devoted to investigation of important aspects of the stability
of the VLBI-based celestial reference frame, which depends to a large extent
on the variability of the source positions over time. The MS presents original
ideas and results, is well written and should be published in the AAS journal
after minor revision, in my opinion. Below are my comments and suggestions
for the authors' consideration, following along the paper.

Abstract
~~~~~~~~

ll. 12-13
"A fraction of these sources show markedly elongated distributions
of positions on the sky measured with diurnal observations."
- I'm not sure that it is understandable without reading the article,
especially for the reader not familiar with CRF works.
***OUR REPLY
Hopefully, the new text inserted in Sect. 2 has addressed this concern, see our replies below.
************


ll.20-22
"Nearly one-half of the sources with smaller position angle
uncertainties are found to be aligned with the radio-jet structures
within +-30o, which is a statistically strong result."
- I don't understand the last statement. I gather it should be
explained/substantiated in the main text in the par ll. 221+.
***OUR REPLY
Agreed, we have removed the offending sentence. It came from the initial consideration of the p-value of rejecting the null hypothesis that the found sample distribution of PA differences is consistent with the expected triangular distribution, using Kolmogorov-Smirnov and a few other tests. But this was found to be redundant, given the obvious dissimilarity in Fig. 3. The p-values are always unity. We have also modified the last sentence for more clarity, that the diurnal excursions from the mean positions are directionally aligned with the jets, not the mean positions.
************

Introduction
~~~~~~~~~~~~

l. 36
"quasars and AGNs"
- quasars are also AGNs; just "primarily AGNs" would be more appropriate,
I believe.
***OUR REPLY
We have consulted the Google AI on this issue ;-)
Here is its answer: "No, while all quasars are considered to be a type of Active Galactic Nucleus (AGN), not all AGNs are quasars; essentially, quasars are the most extreme and luminous form of AGN, meaning they are a subclass of AGN, not the same thing." So, we have changed to "radio-loud AGNs".
************

l. 65
What mean "frequency-dependent astrometry" for this study?
***OUR REPLY
We have replaced this bit with "frequency-dependent and time-variable astrometric positions"
************

Section 2
~~~~~~~~~

ll. 85-87 (also ll. 35-36)
1. I wonder if usn2003a is really the latest USNO solution for now?
***OUR REPLY
It is not, a few solutions (with or without VGOS stations, etc.) have been produced in 2024. These newer solutions, however, are still in the verification & validation phase, being carefully analyzed at the moment. It is too early to use them for publications. However, the massive single-epoch time series, which are based on specific global solutions, are generated less frequently. The single-epoch astrometry based on usn2023a is the latest one, therefore.
************
2. The main question here is that I cannot understand where in your
work you used the usn2003a positions and where ICRF3 positions,
as mentioned in other places of paper (up to Table 1 summarizing
the obtained results, as I could understand). On the other hand,
from data in l. 104 I can conclude that USNO solution was used.
Please clarify.
***OUR REPLY
We have inserted new text in the first paragraph of Sect.2 which should clarify the matter. The primary data from the usn2023a solution are the time series of individual RA, Dec coordinates for each day and each source. The mean positions used throughout the paper are computed from these diurnal measurements with optimal weights, as described. They are not identical to the published ICRF3 mean positions, of course. The latter are only used in Table 1 to facilitate the identification of sources.
************

l. 107
"The selected objects are predominantly defining ICRF3 sources"
- Just under a half of ICRF3 sources with more than 200 sessions
are defining. Please check your statement.
***OUR REPLY
Quite true. We have corrected this text accordingly.
************


Section 3
~~~~~~~~~

l. 121, Fig. 1
The standardized u values also show ~4 times larger scatter.
Please comment on this.
***OUR REPLY
No, these two distributions cannot be compared by individual values. The {x,y} scatter reflects the dispersion of the actual astrometric positions measured by VLBI for that source, defined in mas. The values u are dimensionless as they are obtained by the standardization of the {x,y} vectors (Eq. 1). They correspond to the normalized residuals in the one-dimensional case.
************

l. 133
I think Q68 should be briefly explained here despite the reference
to the previous article.
***OUR REPLY
Done.
************

l. 135
"position angle upsilon of the long axis"
- W.r.t. which basic axis? Please specify here (now it's explained
only below, in l. 160).
***OUR REPLY
This clarification has been inserted in line 136.
************


ll. 145-150
I think it would be interesting to give an example of what a CDF may
look like?
***OUR REPLY
The bivariate CDF is actually a pretty dull stepwise 2D function increasing from one corned to the opposite. It is not visually informative, if represented as 3D graphics. Examples can be seen in the description of EmpiricalDistribution function: https://reference.wolfram.com/language/ref/EmpiricalDistribution.html?q=EmpiricalDistribution
************


l. 149
1. Consider: "2 by 2 covariance matrix" => "2 by 2 empirical covariance
matrix C_u".
***OUR REPLY
We would prefer to keep the text in lines 147--150 as is, because the statement "The emerging CDF can be used..." is more general, referring to any bivariate distribution (e.g., to the observed {x,y} data), whereas the following paragraph describes the specific application to the standardized vectors u.
************
2. Please explain how did you compute it.
***OUR REPLY
The covariance matrix is computed in Wolfram as Covariance[D], where D is the empirical bivariate distribution. The underlying math can be found here, for example: https://stats.stackexchange.com/questions/385568/covariance-of-an-empirical-distribution-function-evaluated-at-different-points
************

Eq. (4)
I'm afraid I don't understand this equation.
***OUR REPLY
We have spelled out the components of the first eigenvector e_1 in the text above Eq. 3 and added a footnote for Eq. 4 to explain the apparent swap of the projections in the two-argument arctan function (Wolfram feature).
************

Section 4
~~~~~~~~~

ll. 173-174
What is a ground for this statement? Add corresponding plot?
***OUR REPLY
We have not included this relatively less informative histogram in the paper for the fear of spilling over the page limit of a letter. Please note that an interested reader can easily reproduce this histogram using the published data in Table 1.
************


Table 1.
1. Units for RA and Dec are shown twice: in the header and in the netes.
2. "The entire data sample for 265 ICRF sources is available online."
- Where? As supplement electronic material? Anyway, I couldn't find it.
***OUR REPLY
We have removed the units from the Notes.
The availability online means the standard procedure for a data table (which is too long for an ApJ Letter) to be published along with the article as a supplementary material after appropriate editing by the Data Editor, as well as via Vizier. A TeX-formatted table will be uploaded with version 2. We have modified the sentence in line 198 for better clarity.
************


Section 5
~~~~~~~~~

l. 235
"LSP quasar" => "low-spectral peaked (LSP) quasar"
***OUR REPLY
Corrected as suggested.
************


Section 6
~~~~~~~~~

ll. 270-273
- The authors mentioned the impact of the effects under investigation
on results of determination of UT1-UTC, which is correct. However,
I'd also mention the impact on the results of determination of
nutation and precession. The latter may be especially substantial
in presence of apparent source motions.
***OUR REPLY
We have added a new reference to a paper discussing the impact of astrometric instability on the derived nutation/precession parameters and a sentence mentioning this problem
************

Acknowledgments
~~~~~~~~~~~~~~~

l. 295+
I expect the authors have made use of the IVS data archive in their work.
Please consider mentioning this in Acknowledgments.
***OUR REPLY
Right, we have added this facility in Acknowledgments.
************
